Dataset Distillation with Neural Characteristic Function: A Minmax Perspective

Dataset distillation has emerged as a powerful approach for reducing data requirements in deep learning. Among various methods, distribution matching-based approaches stand out for their balance of computational efficiency and strong performance. However, existing distance metrics used in distribution matching often fail to accurately capture distributional differences, leading to unreliable measures of discrepancy. In this paper, we reformulate dataset distillation as a minmax optimization problem and introduce Neural Characteristic Function Discrepancy (NCFD), a comprehensive and theoretically grounded metric for measuring distributional differences. NCFD leverages the Characteristic Function (CF) to encapsulate full distributional information, employing a neural network to optimize the sampling strategy for the CF's frequency arguments, thereby maximizing the discrepancy to enhance distance estimation. Simultaneously, we minimize the difference between real and synthetic data under this optimized NCFD measure. Our approach, termed Neural Characteristic Function Matching (\mymethod{}), inherently aligns the phase and amplitude of neural features in the complex plane for both real and synthetic data, achieving a balance between realism and diversity in synthetic samples. Experiments demonstrate that our method achieves significant performance gains over state-of-the-art methods on both low- and high-resolution datasets. Notably, we achieve a 20.5\% accuracy boost on ImageSquawk. Our method also reduces GPU memory usage by over 300$\times$ and achieves 20$\times$ faster processing speeds compared to state-of-the-art methods. To the best of our knowledge, this is the first work to achieve lossless compression of CIFAR-100 on a single NVIDIA 2080 Ti GPU using only 2.3 GB of memory.

==> scripts/amplitude_phase.csv <==
Alpha,Accuracy（cifar10，ipc1）,Accuracy（cifar10，ipc10）,Accuracy（cifar100，ipc1）,Accuracy（cifar100，ipc10）
0.001,43.4±0.6,65.2±0.3,24.9±0.3,44.1±0.4
0.01,43.4±0.5,64.8±0.3,24.9±0.3,43.7±0.3
0.1,43.9±0.7,65.5±0.4,25.3±0.4,45.0±0.3
0.2,43.8±0.7,65.5±0.2,25.3±0.2,44.1±0.3
0.25,43.7±0.6,65.6±0.3,25.2±0.3,45.7±0.2
0.33,44.3±0.5,65.9±0.4,25.5±0.3,44.3±0.3
0.5,44.2±0.4,65.9±0.5,26.1±0.2,45.9±0.3
0.67,44.2±0.4,66.0±0.3,26.5±0.2,45.0±0.2
0.75,43.9±0.5,66.2±0.3,26.9±0.2,45.2±0.4
0.8,44.1±0.7,65.9±0.2,27.1±0.2,46.4±0.3
0.9,44.6±0.4,65.5±0.3,27.4±0.3,45.6±0.2
0.99,41.3±0.6,65.3±0.3,25.7±0.3,44.4±0.3
0.999,33.3±0.4,63.3±0.5,20.2±0.1,42.8±0.4

==> scripts/csv/cifar100_ipc1.csv <==
Iteration,Inner Loss
0,5.64
20,4.83
40,4.94
60,4.95
80,4.8
100,4.91
120,4.31
140,4.23
160,4.22
180,4.42
200,4.04
220,4.14
240,4.03
260,3.86
280,3.84
300,3.78
320,3.96
340,3.75
360,3.68
380,3.76
400,3.62
420,3.8
440,3.79
460,3.84
480,3.58
500,3.81
520,3.7
540,3.84
560,3.54
580,3.43
600,3.35
620,3.46
640,3.39
660,3.37
680,3.89
700,3.41
720,3.24
740,3.47
760,3.67
780,3.27
800,3.48
820,3.2
840,3.79
860,3.26
880,3.39
900,3.16
920,3.23
940,3.2
960,3.2
980,3.49
1000,3.12
1020,3.84
1040,3.24
1060,3.16
1080,3.31
1100,3.09
1120,3.33
1140,3.1
1160,3.23
1180,3.65
1200,3.56
1220,3.14
1240,3.25
1260,3.0
1280,2.99
1300,3.23
1320,3.0
1340,3.65
1360,3.24
1380,3.01
1400,3.26
1420,3.53
1440,3.36
1460,3.61
1480,3.39
1500,3.5
1520,3.0
1540,3.57
1560,3.18
1580,3.02
1600,3.2
1620,3.17
1640,3.38
1660,3.18
1680,3.13
1700,2.95
1720,2.94
1740,3.27
1760,3.3
1780,3.58
1800,3.22
1820,3.09
1840,3.65
1860,2.84
1880,2.95
1900,2.83
1920,3.13
1940,3.07
1960,2.81
1980,3.29
2000,2.85
2020,3.63
2040,2.89
2060,3.54
2080,2.96
2100,3.12
2120,2.78
2140,2.85
2160,2.82
2180,2.79
2200,3.08
2220,3.03
2240,2.97
2260,2.96
2280,3.35
2300,2.94
2320,3.29
2340,3.03
2360,3.34
2380,3.08
2400,3.4
2420,3.56
2440,3.43
2460,2.91
2480,3.44
2500,2.91
2520,3.03
2540,2.97
2560,3.49
2580,2.74
2600,3.3
2620,3.21
2640,3.2
2660,3.38
2680,2.9
2700,3.26
2720,3.19
2740,2.99
2760,3.04
2780,3.3
2800,2.9
2820,3.46
2840,2.87
2860,2.94
2880,2.82
2900,3.16
2920,2.94
2940,3.42
2960,2.93
2980,2.95
3000,3.03
3020,2.98
3040,3.33
3060,2.74
3080,2.71
3100,2.74
3120,3.44
3140,2.98
3160,2.67
3180,2.78
3200,2.86
3220,2.74
3240,2.99
3260,3.06
3280,3.06
3300,2.74
3320,3.33
3340,2.94
3360,3.25
3380,3.41
3400,3.33
3420,2.67
3440,2.8
3460,2.92
3480,2.68
3500,2.91
3520,2.77
3540,3.16
3560,3.04
3580,2.77
3600,2.7
3620,2.67
3640,2.85
3660,2.72
3680,3.26
3700,2.64
3720,2.72
3740,3.21
3760,2.67
3780,3.06
3800,3.4
3820,3.2
3840,3.21
3860,2.94
3880,2.7
3900,2.7
3920,3.23
3940,3.13
3960,3.15
3980,2.95
4000,3.04
4020,2.9
4040,3.19
4060,2.9
4080,3.24
4100,3.4
4120,2.73
4140,2.63
4160,2.63
4180,2.61
4200,2.98
4220,2.93
4240,2.64
4260,3.01
4280,3.37
4300,3.1
4320,2.66
4340,2.65
4360,2.98
4380,3.25
4400,2.89
4420,3.11
4440,2.63
4460,3.37
4480,2.64
4500,2.62
4520,2.65
4540,3.08
4560,2.62
4580,2.69
4600,2.63
4620,2.62
4640,3.19
4660,3.35
4680,2.83
4700,3.01
4720,3.06
4740,2.88
4760,3.17
4780,2.86
4800,3.2
4820,2.61
4840,2.68
4860,2.82
4880,2.98
4900,3.32
4920,2.62
4940,3.16
4960,3.01
4980,2.75
5000,2.63
5020,2.6
5040,3.26
5060,3.23
5080,2.61
5100,2.97
5120,2.62
5140,2.75
5160,2.65
5180,2.63
5200,2.58
5220,2.6
5240,2.91
5260,3.35
5280,2.85
5300,3.11
5320,3.19
5340,2.59
5360,2.92
5380,2.72
5400,3.04
5420,2.59
5440,3.01
5460,2.94
5480,3.08
5500,3.1
5520,2.64
5540,2.71
5560,3.13
5580,3.34
5600,2.6
5620,2.96
5640,3.12
5660,3.21
5680,3.18
5700,2.56
5720,2.87
5740,3.09
5760,2.9
5780,2.61
5800,2.59
5820,2.57
5840,3.0
5860,3.33
5880,2.77
5900,3.08
5920,3.22
5940,2.61
5960,3.32
5980,2.53
6000,2.84
6020,2.93
6040,2.64
6060,2.66
6080,3.24
6100,2.59
6120,3.07
6140,2.81
6160,2.67
6180,2.58
6200,2.54
6220,2.62
6240,2.55
6260,2.57
6280,2.75
6300,2.61
6320,2.73
6340,2.57
6360,2.92
6380,3.01
6400,3.03
6420,2.94
6440,2.84
6460,2.54
6480,2.89
6500,2.54
6520,2.57
6540,2.8
6560,3.29
6580,2.82
6600,2.68
6620,2.8
6640,2.55
6660,2.86
6680,3.13
6700,2.56
6720,2.78
6740,2.67
6760,2.7
6780,2.55
6800,2.51
6820,2.55
6840,2.61
6860,2.51
6880,3.03
6900,2.76
6920,2.75
6940,3.05
6960,2.86
6980,2.55
7000,2.7
7020,2.66
7040,2.78
7060,2.76
7080,2.79
7100,2.8
7120,2.89
7140,3.24
7160,2.96
7180,2.86
7200,3.29
7220,2.78
7240,2.52
7260,3.0
7280,3.17
7300,3.26
7320,3.08
7340,2.64
7360,2.58
7380,3.18
7400,2.93
7420,3.08
7440,2.88
7460,2.58
7480,2.69
7500,3.0
7520,2.79
7540,2.58
7560,2.81
7580,2.81
7600,2.92
7620,2.51
7640,2.77
7660,2.95
7680,2.53
7700,2.52
7720,2.86
7740,2.89
7760,3.08
7780,2.63
7800,2.57
7820,2.85
7840,2.56
7860,2.58
7880,2.86
7900,3.01
7920,2.85
7940,2.66
7960,2.54
7980,3.02
8000,2.72
8020,3.29
8040,2.67
8060,2.52
8080,3.0
8100,2.75
8120,2.53
8140,2.5
8160,2.55
8180,3.13
8200,3.08
8220,3.09
8240,2.5
8260,2.56
8280,3.29
8300,2.75
8320,2.51
8340,2.68
8360,2.83
8380,2.97
8400,3.21
8420,2.49
8440,3.13
8460,2.63
8480,2.7
8500,2.79
8520,2.7
8540,3.24
8560,2.87
8580,3.11
8600,2.86
8620,2.78
8640,2.53
8660,2.89
8680,3.05
8700,3.25
8720,2.85
8740,2.77
8760,3.27
8780,3.13
8800,2.47
8820,2.8
8840,3.11
8860,2.61
8880,2.88
8900,2.88
8920,3.19
8940,2.79
8960,3.02
8980,3.01
9000,2.68
9020,2.68
9040,2.87
9060,3.11
9080,2.45
9100,2.8
9120,2.52
9140,2.64
9160,2.63
9180,2.64
9200,2.67
9220,3.06
9240,2.51
9260,2.6
9280,2.5
9300,2.52
9320,2.84
9340,2.49
9360,3.27
9380,2.59
9400,3.17
9420,2.5
9440,3.02
9460,2.9
9480,2.47
9500,3.18
9520,2.47
9540,2.5
9560,2.58
9580,2.52
9600,2.51
9620,2.52
9640,2.47
9660,2.64
9680,2.48
9700,2.76
9720,3.04
9740,2.65
9760,2.49
9780,2.5
9800,2.48
9820,2.48
9840,2.48
9860,2.54
9880,2.73
9900,3.0
9920,3.27
9940,3.16
9960,2.6
9980,2.67


==> scripts/csv/cifar100_ipc10.csv <==
Iteration,Inner Loss
0,2.91
20,1.75
40,1.66
60,1.53
80,1.72
100,1.93
120,1.98
140,1.41
160,1.66
180,1.49
200,1.47
220,1.26
240,1.8
260,1.59
280,1.26
300,1.31
320,1.43
340,1.14
360,1.22
380,1.34
400,1.4
420,1.33
440,1.11
460,1.09
480,1.59
500,1.27
520,1.28
540,1.63
560,1.1
580,1.1
600,1.22
620,1.41
640,1.4
660,1.16
680,1.35
700,1.03
720,1.21
740,1.42
760,1.16
780,1.02
800,1.05
820,1.03
840,0.99
860,1.13
880,0.99
900,1.17
920,1.15
940,1.2
960,1.04
980,1.29
1000,1.45
1020,1.19
1040,0.99
1060,1.12
1080,1.36
1100,1.21
1120,1.12
1140,1.16
1160,1.09
1180,1.06
1200,0.98
1220,1.24
1240,0.95
1260,1.32
1280,1.1
1300,1.12
1320,1.05
1340,0.96
1360,1.31
1380,1.03
1400,1.15
1420,0.97
1440,1.09
1460,1.15
1480,1.03
1500,0.93
1520,1.34
1540,1.23
1560,1.01
1580,1.01
1600,1.23
1620,1.1
1640,1.0
1660,1.12
1680,1.07
1700,1.21
1720,1.12
1740,1.24
1760,1.06
1780,1.22
1800,1.16
1820,1.11
1840,1.19
1860,0.93
1880,0.95
1900,1.03
1920,1.22
1940,0.92
1960,1.27
1980,1.03
2000,0.93
2020,0.95
2040,1.23
2060,0.96
2080,1.02
2100,1.22
2120,1.31
2140,1.01
2160,1.02
2180,1.01
2200,0.93
2220,1.14
2240,0.96
2260,1.29
2280,1.1
2300,1.02
2320,1.12
2340,1.2
2360,1.24
2380,1.08
2400,1.15
2420,1.19
2440,1.23
2460,0.99
2480,1.11
2500,0.92
2520,1.11
2540,0.92
2560,0.91
2580,1.19
2600,1.01
2620,0.91
2640,0.94
2660,1.12
2680,0.92
2700,0.99
2720,0.9
2740,0.98
2760,0.9
2780,0.94
2800,0.91
2820,1.23
2840,1.17
2860,1.08
2880,1.1
2900,0.92
2920,0.91
2940,1.06
2960,0.9
2980,0.9
3000,0.9
3020,0.94
3040,1.21
3060,0.89
3080,1.01
3100,0.9
3120,1.03
3140,0.97
3160,1.07
3180,0.97
3200,0.93
3220,1.03
3240,0.98
3260,1.1
3280,0.97
3300,0.92
3320,1.07
3340,1.0
3360,1.14
3380,1.19
3400,0.92
3420,1.16
3440,0.91
3460,1.08
3480,0.94
3500,0.91
3520,0.9
3540,0.89
3560,0.93
3580,1.18
3600,1.07
3620,1.04
3640,0.93
3660,0.96
3680,1.19
3700,1.11
3720,1.02
3740,0.94
3760,0.91
3780,0.92
3800,1.0
3820,1.08
3840,0.91
3860,1.22
3880,1.04
3900,0.99
3920,1.02
3940,1.16
3960,0.91
3980,0.9
4000,1.13
4020,1.08
4040,0.99
4060,1.02
4080,0.94
4100,0.99
4120,0.89
4140,0.9
4160,1.27
4180,0.9
4200,0.88
4220,0.9
4240,1.03
4260,0.97
4280,1.11
4300,1.04
4320,1.22
4340,0.96
4360,1.13
4380,0.93
4400,1.1
4420,0.94
4440,1.02
4460,1.26
4480,1.13
4500,1.08
4520,0.9
4540,0.95
4560,0.93
4580,1.17
4600,0.89
4620,1.06
4640,0.9
4660,0.94
4680,0.9
4700,1.2
4720,0.88
4740,0.9
4760,1.17
4780,0.89
4800,1.12
4820,0.88
4840,0.88
4860,1.06
4880,0.96
4900,0.88
4920,1.09
4940,1.21
4960,0.92
4980,1.2
5000,0.92
5020,0.91
5040,1.0
5060,1.04
5080,0.91
5100,0.98
5120,0.95
5140,1.01
5160,1.18
5180,1.12
5200,1.03
5220,1.15
5240,1.08
5260,1.1
5280,0.9
5300,1.01
5320,0.9
5340,0.89
5360,0.89
5380,0.94
5400,0.96
5420,1.05
5440,0.94
5460,0.94
5480,0.9
5500,0.99
5520,0.88
5540,0.88
5560,0.92
5580,1.15
5600,0.92
5620,0.93
5640,1.21
5660,0.97
5680,0.95
5700,0.87
5720,0.96
5740,0.88
5760,1.09
5780,1.18
5800,0.96
5820,0.89
5840,1.19
5860,1.04
5880,0.98
5900,0.87
5920,0.96
5940,0.97
5960,0.95
5980,0.87
6000,0.93
6020,0.87
6040,0.88
6060,1.02
6080,1.0
6100,0.95
6120,0.92
6140,1.17
6160,0.89
6180,0.95
6200,1.08
6220,1.13
6240,1.12
6260,0.91
6280,0.99
6300,1.06
6320,0.97
6340,1.02
6360,0.88
6380,0.94
6400,1.16
6420,0.92
6440,1.12
6460,1.18
6480,1.02
6500,1.03
6520,0.88
6540,1.1
6560,1.13
6580,1.0
6600,0.87
6620,1.08
6640,0.87
6660,1.03
6680,1.17
6700,1.13
6720,1.19
6740,1.06
6760,1.2
6780,0.91
6800,0.99
6820,0.99
6840,0.86
6860,0.99
6880,1.01
6900,0.93
6920,0.9
6940,0.94
6960,0.99
6980,0.89
7000,1.06
7020,1.07
7040,0.91
7060,1.1
7080,0.88
7100,0.89
7120,1.02
7140,0.88
7160,1.05
7180,1.23
7200,1.01
7220,0.87
7240,1.02
7260,0.93
7280,1.01
7300,1.14
7320,0.87
7340,0.94
7360,1.02
7380,1.09
7400,0.95
7420,1.09
7440,0.96
7460,0.88
7480,0.9
7500,1.0
7520,1.01
7540,0.94
7560,1.0
7580,0.9
7600,0.94
7620,0.98
7640,1.0
7660,1.08
7680,0.89
7700,0.88
7720,0.87
7740,0.87
7760,1.18
7780,1.16
7800,1.0
7820,0.87
7840,1.11
7860,0.95
7880,1.13
7900,0.85
7920,1.05
7940,0.86
7960,1.02
7980,1.1
8000,1.05
8020,0.97
8040,0.91
8060,1.02
8080,0.87
8100,0.88
8120,1.15
8140,0.92
8160,0.91
8180,0.9
8200,1.03
8220,0.92
8240,1.09
8260,1.07
8280,1.15
8300,1.15
8320,0.96
8340,1.0
8360,1.03
8380,0.97
8400,1.19
8420,0.93
8440,0.99
8460,1.08
8480,1.11
8500,1.05
8520,0.85
8540,0.92
8560,0.99
8580,0.9
8600,0.87
8620,0.91
8640,1.08
8660,1.02
8680,0.98
8700,1.01
8720,0.91
8740,0.92
8760,0.96
8780,1.01
8800,1.18
8820,0.98
8840,0.99
8860,1.04
8880,1.03
8900,1.07
8920,1.15
8940,0.95
8960,0.99
8980,1.03
9000,0.86
9020,1.06
9040,1.12
9060,0.87
9080,1.11
9100,0.95
9120,1.03
9140,0.96
9160,1.1
9180,1.17
9200,1.0
9220,0.97
9240,0.87
9260,0.94
9280,1.1
9300,1.06
9320,0.91
9340,0.86
9360,0.98
9380,0.99
9400,1.05
9420,0.88
9440,1.06
9460,1.16
9480,0.87
9500,1.02
9520,0.9
9540,1.01
9560,1.19
9580,1.19
9600,1.0
9620,1.01
9640,0.9
9660,1.06
9680,0.88
9700,0.86
9720,0.95
9740,0.86
9760,0.87
9780,0.9
9800,1.1
9820,0.98
9840,0.92
9860,0.9
9880,1.05
9900,1.1
9920,0.94
9940,0.86
9960,1.1
9980,0.86


==> scripts/csv/cifar100_ipc50.csv <==
Iteration,Inner Loss
0,2.15
20,1.09
40,1.44
60,1.32
80,1.33
100,1.11
120,1.27
140,1.24
160,1.36
180,1.57
200,1.37
220,0.92
240,1.56
260,1.06
280,1.05
300,1.0
320,1.38
340,1.31
360,0.95
380,1.06
400,0.92
420,1.11
440,0.78
460,1.19
480,1.13
500,1.05
520,0.77
540,0.91
560,1.02
580,0.83
600,0.75
620,1.03
640,1.03
660,0.86
680,1.1
700,1.07
720,0.75
740,0.75
760,0.96
780,0.82
800,0.78
820,0.99
840,0.76
860,1.01
880,0.96
900,0.77
920,0.8
940,0.99
960,1.05
980,0.93
1000,1.01
1020,0.75
1040,0.82
1060,1.15
1080,1.03
1100,0.72
1120,1.04
1140,1.05
1160,0.91
1180,0.84
1200,0.81
1220,1.06
1240,1.13
1260,0.88
1280,1.01
1300,0.74
1320,1.1
1340,0.73
1360,0.77
1380,0.71
1400,0.76
1420,0.74
1440,0.86
1460,0.97
1480,1.02
1500,0.8
1520,0.86
1540,0.83
1560,0.98
1580,0.79
1600,0.93
1620,0.73
1640,0.82
1660,0.72
1680,0.73
1700,0.84
1720,0.87
1740,0.96
1760,0.89
1780,0.89
1800,0.81
1820,0.72
1840,0.74
1860,0.87
1880,0.86
1900,0.87
1920,0.87
1940,0.95
1960,0.78
1980,0.96
2000,0.73
2020,0.78
2040,0.92
2060,0.81
2080,0.73
2100,0.82
2120,0.73
2140,1.02
2160,0.84
2180,0.86
2200,0.85
2220,0.71
2240,0.85
2260,0.93
2280,0.69
2300,0.82
2320,0.84
2340,0.8
2360,0.94
2380,0.86
2400,0.8
2420,0.75
2440,0.72
2460,0.74
2480,0.83
2500,0.75
2520,0.75
2540,0.9
2560,0.74
2580,0.86
2600,0.86
2620,0.91
2640,1.02
2660,0.84
2680,0.87
2700,0.71
2720,0.77
2740,0.79
2760,0.72
2780,0.93
2800,0.84
2820,0.73
2840,0.76
2860,0.9
2880,0.89
2900,0.72
2920,0.85
2940,0.78
2960,0.94
2980,0.73
3000,0.73
3020,0.72
3040,0.95
3060,0.83
3080,0.78
3100,0.74
3120,0.79
3140,1.08
3160,0.76
3180,0.76
3200,0.93
3220,0.87
3240,0.81
3260,0.73
3280,0.94
3300,0.97
3320,0.71
3340,0.8
3360,0.99
3380,0.98
3400,0.72
3420,0.87
3440,0.82
3460,0.88
3480,0.72
3500,0.77
3520,0.74
3540,0.77
3560,0.76
3580,0.88
3600,0.97
3620,0.72
3640,0.78
3660,0.97
3680,0.75
3700,0.75
3720,0.82
3740,0.89
3760,0.71
3780,0.72
3800,0.99
3820,0.77
3840,0.76
3860,0.81
3880,0.73
3900,0.73
3920,0.72
3940,0.72
3960,0.81
3980,0.81
4000,0.72
4020,0.71
4040,0.99
4060,0.86
4080,0.75
4100,0.83
4120,0.69
4140,0.72
4160,0.98
4180,0.86
4200,0.77
4220,0.8
4240,0.73
4260,0.89
4280,0.93
4300,0.73
4320,0.88
4340,0.82
4360,0.87
4380,0.84
4400,0.73
4420,0.83
4440,0.95
4460,0.92
4480,0.9
4500,0.76
4520,0.98
4540,0.72
4560,0.89
4580,0.86
4600,0.87
4620,0.73
4640,0.86
4660,0.77
4680,0.83
4700,0.96
4720,0.72
4740,0.97
4760,0.74
4780,0.86
4800,0.97
4820,0.7
4840,0.9
4860,0.77
4880,0.9
4900,0.77
4920,0.72
4940,0.8
4960,0.7
4980,0.81
5000,0.72
5020,0.89
5040,0.81
5060,1.01
5080,0.77
5100,0.89
5120,0.87
5140,0.76
5160,0.81
5180,0.87
5200,0.7
5220,0.87
5240,0.9
5260,0.92
5280,0.9
5300,0.92
5320,0.73
5340,0.72
5360,0.83
5380,0.94
5400,0.74
5420,0.81
5440,0.89
5460,0.84
5480,0.83
5500,0.99
5520,0.78
5540,0.7
5560,0.74
5580,0.92
5600,0.86
5620,0.82
5640,0.8
5660,0.75
5680,0.87
5700,0.77
5720,0.7
5740,0.8
5760,0.71
5780,0.75
5800,0.8
5820,0.72
5840,0.75
5860,0.74
5880,0.75
5900,0.73
5920,0.86
5940,0.95
5960,0.82
5980,0.96
6000,0.89
6020,0.87
6040,0.87
6060,0.72
6080,0.77
6100,0.71
6120,0.87
6140,0.77
6160,0.83
6180,0.84
6200,0.91
6220,0.7
6240,0.81
6260,0.81
6280,0.8
6300,0.76
6320,0.83
6340,0.77
6360,0.7
6380,0.71
6400,0.82
6420,0.97
6440,0.84
6460,0.83
6480,0.88
6500,0.83
6520,0.7
6540,0.73
6560,0.84
6580,0.75
6600,0.91
6620,0.88
6640,0.78
6660,0.78
6680,0.76
6700,0.73
6720,0.7
6740,0.85
6760,0.8
6780,0.7
6800,0.8
6820,0.8
6840,0.84
6860,0.91
6880,0.75
6900,0.72
6920,0.7
6940,0.78
6960,0.68
6980,0.85
7000,0.77
7020,0.82
7040,0.68
7060,0.97
7080,0.88
7100,0.73
7120,0.71
7140,0.69
7160,0.97
7180,0.75
7200,0.89
7220,0.97
7240,0.8
7260,0.75
7280,0.71
7300,0.81
7320,1.01
7340,0.8
7360,0.95
7380,0.81
7400,0.7
7420,0.78
7440,0.86
7460,0.83
7480,0.89
7500,0.95
7520,0.95
7540,0.74
7560,0.72
7580,0.75
7600,0.86
7620,0.93
7640,0.71
7660,0.72
7680,0.77
7700,0.94
7720,0.7
7740,0.75
7760,0.77
7780,0.94
7800,0.79
7820,0.75
7840,0.85
7860,0.78
7880,0.95
7900,0.97
7920,0.82
7940,0.86
7960,0.89
7980,0.77
8000,0.86
8020,0.94
8040,0.69
8060,0.87
8080,0.96
8100,0.78
8120,0.72
8140,0.73
8160,0.71
8180,0.88
8200,0.71
8220,0.75
8240,0.85
8260,0.71
8280,0.87
8300,0.89
8320,0.89
8340,0.76
8360,0.75
8380,0.7
8400,0.75
8420,0.89
8440,0.77
8460,0.74
8480,0.85
8500,0.74
8520,0.77
8540,0.78
8560,0.83
8580,0.8
8600,0.8
8620,0.79
8640,0.7
8660,0.94
8680,0.81
8700,0.7
8720,0.76
8740,0.76
8760,0.95
8780,0.86
8800,0.74
8820,0.79
8840,0.78
8860,0.86
8880,0.71
8900,0.8
8920,0.94
8940,0.9
8960,0.88
8980,0.86
9000,0.72
9020,0.8
9040,0.89
9060,0.73
9080,0.86
9100,0.91
9120,0.87
9140,0.84
9160,0.71
9180,0.77
9200,0.77
9220,0.85
9240,0.96
9260,0.69
9280,0.95
9300,0.73
9320,0.91
9340,0.82
9360,0.77
9380,0.81
9400,0.69
9420,0.77
9440,0.72
9460,0.75
9480,0.84
9500,0.71
9520,0.76
9540,0.85
9560,0.73
9580,0.89
9600,0.9
9620,0.71
9640,0.7
9660,0.93
9680,0.89
9700,0.75
9720,0.69
9740,0.79
9760,0.7
9780,0.81
9800,0.73
9820,0.84
9840,0.73
9860,0.69
9880,0.78
9900,0.78
9920,0.79
9940,0.83
9960,0.79
9980,0.84


==> scripts/csv/cifar10_ipc1.csv <==
Iteration,Inner Loss
0,4.8
20,4.59
40,4.36
60,3.98
80,4.41
100,4.06
120,4.05
140,3.8
160,3.84
180,3.72
200,3.77
220,3.93
240,3.82
260,3.63
280,3.44
300,3.44
320,3.44
340,3.3
360,3.35
380,3.44
400,3.45
420,3.4
440,3.46
460,3.27
480,3.25
500,3.41
520,3.34
540,3.25
560,3.33
580,3.3
600,3.16
620,3.47
640,3.09
660,3.06
680,3.05
700,3.06
720,3.14
740,3.19
760,2.96
780,3.15
800,2.91
820,3.28
840,3.02
860,3.07
880,3.01
900,3.09
920,2.93
940,3.42
960,3.14
980,2.89
1000,2.89
1020,3.07
1040,2.97
1060,3.0
1080,2.79
1100,2.99
1120,3.12
1140,3.05
1160,3.4
1180,2.98
1200,3.31
1220,2.77
1240,3.03
1260,2.78
1280,3.0
1300,3.04
1320,2.77
1340,2.75
1360,2.82
1380,2.81
1400,2.89
1420,3.32
1440,2.86
1460,2.74
1480,2.82
1500,2.88
1520,2.81
1540,2.81
1560,2.89
1580,2.81
1600,2.85
1620,2.82
1640,2.87
1660,2.74
1680,2.89
1700,2.69
1720,3.01
1740,2.79
1760,3.16
1780,2.95
1800,2.71
1820,2.73
1840,2.97
1860,2.77
1880,2.83
1900,3.11
1920,3.16
1940,2.73
1960,2.88
1980,2.74
2000,2.81
2020,2.82
2040,2.69
2060,2.69
2080,2.72
2100,2.74
2120,2.92
2140,3.15
2160,2.6
2180,2.65
2200,3.06
2220,2.67
2240,2.83
2260,2.69
2280,2.67
2300,2.9
2320,2.73
2340,2.59
2360,2.64
2380,2.68
2400,2.89
2420,3.13
2440,2.67
2460,3.24
2480,2.77
2500,2.63
2520,2.76
2540,3.11
2560,2.62
2580,2.59
2600,2.58
2620,2.7
2640,2.82
2660,3.2
2680,2.69
2700,2.8
2720,2.65
2740,2.56
2760,2.81
2780,2.66
2800,2.78
2820,2.72
2840,2.65
2860,2.66
2880,2.58
2900,2.66
2920,2.67
2940,2.57
2960,2.56
2980,2.58
3000,2.71
3020,2.98
3040,3.06
3060,2.6
3080,2.5
3100,2.72
3120,2.65
3140,2.68
3160,2.97
3180,3.24
3200,2.62
3220,2.67
3240,2.55
3260,2.8
3280,2.58
3300,2.57
3320,2.74
3340,2.68
3360,2.67
3380,2.66
3400,2.91
3420,2.62
3440,2.48
3460,2.62
3480,2.63
3500,2.87
3520,2.72
3540,2.6
3560,2.53
3580,2.7
3600,2.7
3620,2.62
3640,2.64
3660,2.61
3680,2.56
3700,2.82
3720,3.01
3740,2.6
3760,2.52
3780,2.54
3800,2.89
3820,2.54
3840,2.88
3860,2.93
3880,2.52
3900,2.57
3920,2.62
3940,2.57
3960,2.69
3980,2.67
4000,2.59
4020,2.67
4040,2.59
4060,2.5
4080,2.7
4100,2.58
4120,2.63
4140,2.87
4160,2.67
4180,2.68
4200,2.68
4220,2.58
4240,2.47
4260,3.0
4280,2.9
4300,2.54
4320,2.72
4340,2.56
4360,2.7
4380,2.69
4400,2.56
4420,2.51
4440,2.46
4460,2.6
4480,2.65
4500,2.67
4520,2.86
4540,2.56
4560,2.81
4580,2.48
4600,2.63
4620,2.7
4640,2.71
4660,3.18
4680,2.53
4700,2.56
4720,2.52
4740,2.66
4760,2.5
4780,2.86
4800,2.57
4820,2.56
4840,3.15
4860,2.58
4880,2.53
4900,2.44
4920,2.5
4940,2.89
4960,2.45
4980,2.73
5000,2.68
5020,2.67
5040,2.63
5060,2.57
5080,2.55
5100,2.61
5120,2.51
5140,2.62
5160,2.49
5180,2.68
5200,2.49
5220,2.56
5240,2.59
5260,2.48
5280,2.76
5300,2.59
5320,2.44
5340,2.67
5360,2.99
5380,2.45
5400,2.43
5420,2.53
5440,2.53
5460,2.53
5480,2.51
5500,2.44
5520,2.52
5540,2.46
5560,2.46
5580,2.54
5600,2.63
5620,2.47
5640,2.84
5660,2.54
5680,2.52
5700,2.51
5720,2.49
5740,2.55
5760,2.49
5780,2.6
5800,2.51
5820,2.67
5840,2.54
5860,2.43
5880,2.67
5900,2.57
5920,2.73
5940,3.14
5960,2.45
5980,2.43
6000,2.47
6020,3.07
6040,3.1
6060,2.52
6080,2.44
6100,3.13
6120,2.87
6140,2.47
6160,2.47
6180,2.53
6200,2.47
6220,2.43
6240,2.52
6260,2.51
6280,2.53
6300,2.76
6320,2.54
6340,2.62
6360,3.0
6380,2.58
6400,2.57
6420,2.63
6440,2.54
6460,2.54
6480,2.47
6500,2.51
6520,2.54
6540,2.36
6560,2.64
6580,2.47
6600,2.69
6620,2.43
6640,2.66
6660,2.52
6680,3.02
6700,2.61
6720,2.63
6740,2.52
6760,2.52
6780,2.57
6800,2.77
6820,2.82
6840,2.91
6860,2.46
6880,2.66
6900,2.53
6920,2.69
6940,2.99
6960,2.8
6980,3.13
7000,2.43
7020,2.38
7040,2.6
7060,2.6
7080,2.92
7100,2.98
7120,2.45
7140,2.94
7160,2.49
7180,2.6
7200,2.61
7220,2.61
7240,2.5
7260,2.45
7280,2.57
7300,2.53
7320,2.48
7340,2.55
7360,2.52
7380,2.47
7400,2.81
7420,2.76
7440,3.09
7460,2.56
7480,2.41
7500,2.59
7520,2.48
7540,2.46
7560,3.01
7580,2.4
7600,2.7
7620,2.57
7640,2.54
7660,2.78
7680,2.45
7700,2.56
7720,2.99
7740,2.51
7760,2.46
7780,2.51
7800,2.53
7820,2.62
7840,2.47
7860,2.52
7880,2.51
7900,2.95
7920,2.57
7940,2.87
7960,2.46
7980,2.93
8000,2.5
8020,2.88
8040,2.61
8060,2.44
8080,2.56
8100,2.51
8120,2.47
8140,2.47
8160,2.63
8180,3.03
8200,2.44
8220,2.51
8240,2.68
8260,2.72
8280,2.52
8300,2.53
8320,2.61
8340,2.51
8360,2.49
8380,2.48
8400,2.62
8420,2.54
8440,2.49
8460,2.38
8480,2.47
8500,2.42
8520,2.68
8540,2.48
8560,2.49
8580,3.07
8600,2.54
8620,2.47
8640,2.79
8660,2.35
8680,2.48
8700,2.73
8720,2.49
8740,2.49
8760,2.38
8780,2.56
8800,3.01
8820,2.52
8840,2.71
8860,2.54
8880,3.06
8900,2.41
8920,2.42
8940,2.85
8960,2.35
8980,2.52
9000,2.48
9020,2.64
9040,2.43
9060,2.42
9080,2.48
9100,2.49
9120,2.47
9140,2.76
9160,2.51
9180,2.52
9200,2.48
9220,2.56
9240,2.35
9260,2.56
9280,2.43
9300,2.42
9320,2.95
9340,2.4
9360,2.49
9380,2.52
9400,2.69
9420,2.46
9440,2.55
9460,2.55
9480,2.81
9500,2.44
9520,2.6
9540,2.51
9560,2.44
9580,2.43
9600,2.49
9620,2.45
9640,3.01
9660,2.47
9680,2.46
9700,2.56
9720,2.56
9740,3.05
9760,2.41
9780,2.82
9800,2.47
9820,2.52
9840,2.53
9860,2.48
9880,2.64
9900,2.48
9920,2.8
9940,2.38
9960,2.44
9980,2.85


==> scripts/csv/cifar10_ipc10.csv <==
Iteration,Inner Loss
0,2.3
20,2.26
40,2.04
60,1.56
80,1.75
100,1.67
120,1.68
140,1.59
160,1.42
180,1.29
200,1.38
220,1.48
240,1.25
260,1.32
280,1.58
300,1.32
320,1.17
340,1.24
360,1.22
380,1.21
400,1.23
420,1.3
440,1.17
460,1.55
480,1.11
500,1.13
520,1.17
540,1.46
560,1.16
580,1.2
600,1.03
620,1.35
640,1.12
660,1.25
680,1.08
700,1.07
720,1.38
740,1.14
760,1.05
780,1.32
800,1.31
820,1.04
840,1.39
860,1.21
880,1.31
900,1.04
920,1.18
940,1.09
960,1.17
980,1.07
1000,1.07
1020,1.06
1040,1.06
1060,1.19
1080,1.07
1100,1.12
1120,1.05
1140,1.06
1160,1.04
1180,1.08
1200,1.03
1220,1.03
1240,1.01
1260,1.07
1280,1.07
1300,1.27
1320,0.99
1340,1.22
1360,1.11
1380,1.04
1400,1.02
1420,1.0
1440,1.03
1460,1.06
1480,1.08
1500,1.02
1520,1.09
1540,0.98
1560,1.26
1580,0.95
1600,1.02
1620,1.2
1640,0.96
1660,1.01
1680,1.13
1700,1.02
1720,1.03
1740,1.05
1760,1.27
1780,1.08
1800,1.02
1820,1.01
1840,1.1
1860,1.1
1880,0.96
1900,1.0
1920,1.18
1940,0.97
1960,1.03
1980,1.11
2000,1.17
2020,0.99
2040,1.0
2060,1.01
2080,1.04
2100,0.95
2120,0.99
2140,1.14
2160,1.03
2180,1.03
2200,0.99
2220,0.99
2240,1.09
2260,0.98
2280,0.98
2300,1.02
2320,1.01
2340,1.01
2360,0.99
2380,1.05
2400,1.24
2420,1.1
2440,1.04
2460,1.03
2480,1.0
2500,1.06
2520,0.99
2540,0.99
2560,1.18
2580,1.0
2600,1.27
2620,1.0
2640,1.0
2660,1.1
2680,0.98
2700,0.93
2720,0.98
2740,0.98
2760,1.03
2780,0.96
2800,0.97
2820,0.96
2840,1.01
2860,0.97
2880,0.94
2900,0.97
2920,1.03
2940,1.05
2960,0.95
2980,1.08
3000,0.91
3020,0.98
3040,1.13
3060,0.97
3080,0.95
3100,1.0
3120,0.97
3140,1.08
3160,1.04
3180,0.97
3200,0.99
3220,1.23
3240,1.09
3260,1.13
3280,1.01
3300,0.91
3320,1.01
3340,0.97
3360,0.93
3380,0.96
3400,1.05
3420,1.0
3440,0.97
3460,0.97
3480,1.04
3500,0.95
3520,1.1
3540,1.04
3560,0.99
3580,1.03
3600,0.95
3620,1.07
3640,0.97
3660,0.95
3680,1.16
3700,0.91
3720,1.0
3740,1.23
3760,0.97
3780,0.97
3800,1.11
3820,1.0
3840,0.95
3860,1.0
3880,0.96
3900,0.99
3920,0.95
3940,0.96
3960,0.95
3980,0.98
4000,0.97
4020,0.97
4040,1.0
4060,1.1
4080,0.95
4100,1.04
4120,0.98
4140,1.22
4160,1.1
4180,1.12
4200,0.94
4220,0.93
4240,0.99
4260,1.0
4280,0.98
4300,0.95
4320,1.12
4340,0.92
4360,0.99
4380,0.93
4400,0.93
4420,0.9
4440,1.14
4460,0.93
4480,1.05
4500,0.98
4520,1.1
4540,0.94
4560,1.0
4580,1.02
4600,0.96
4620,1.05
4640,0.96
4660,1.03
4680,0.98
4700,0.94
4720,1.0
4740,1.09
4760,0.95
4780,0.95
4800,0.96
4820,1.04
4840,0.95
4860,1.07
4880,1.03
4900,0.99
4920,0.98
4940,1.07
4960,1.12
4980,1.11
5000,1.08
5020,1.0
5040,0.95
5060,0.93
5080,0.96
5100,1.1
5120,1.12
5140,1.02
5160,0.93
5180,0.92
5200,1.0
5220,0.96
5240,0.92
5260,1.0
5280,0.98
5300,1.14
5320,0.95
5340,0.92
5360,1.02
5380,0.95
5400,1.0
5420,0.98
5440,0.91
5460,0.95
5480,0.97
5500,0.96
5520,1.08
5540,1.13
5560,0.93
5580,0.94
5600,0.97
5620,0.99
5640,1.0
5660,1.04
5680,0.94
5700,1.07
5720,0.96
5740,0.9
5760,0.97
5780,0.91
5800,1.1
5820,0.92
5840,0.94
5860,0.89
5880,1.14
5900,0.98
5920,1.13
5940,1.1
5960,0.97
5980,0.95
6000,1.17
6020,1.19
6040,0.91
6060,0.9
6080,1.02
6100,0.93
6120,1.0
6140,1.01
6160,0.93
6180,0.96
6200,0.91
6220,0.96
6240,0.91
6260,1.02
6280,0.91
6300,1.07
6320,0.93
6340,0.95
6360,0.97
6380,1.06
6400,0.92
6420,0.89
6440,1.03
6460,0.9
6480,1.03
6500,0.99
6520,0.95
6540,1.01
6560,1.01
6580,0.94
6600,1.12
6620,0.92
6640,0.97
6660,0.95
6680,1.09
6700,1.13
6720,1.06
6740,0.96
6760,0.92
6780,1.12
6800,0.97
6820,0.96
6840,1.17
6860,1.0
6880,0.97
6900,0.94
6920,0.98
6940,1.13
6960,0.97
6980,1.0
7000,0.9
7020,0.92
7040,0.95
7060,0.96
7080,0.93
7100,0.9
7120,1.05
7140,1.0
7160,0.95
7180,0.96
7200,0.92
7220,0.98
7240,0.95
7260,0.95
7280,0.98
7300,0.96
7320,1.1
7340,0.9
7360,0.91
7380,0.94
7400,1.14
7420,1.05
7440,0.94
7460,1.14
7480,0.95
7500,0.91
7520,0.94
7540,0.99
7560,0.96
7580,0.91
7600,0.93
7620,1.07
7640,0.96
7660,0.95
7680,1.0
7700,0.9
7720,0.89
7740,0.93
7760,0.98
7780,1.0
7800,1.0
7820,0.9
7840,0.97
7860,0.93
7880,0.91
7900,1.0
7920,1.08
7940,1.07
7960,0.95
7980,0.92
8000,0.94
8020,0.99
8040,1.05
8060,0.93
8080,1.04
8100,0.9
8120,1.0
8140,1.0
8160,0.96
8180,1.02
8200,1.0
8220,0.91
8240,0.92
8260,0.96
8280,0.93
8300,0.98
8320,0.92
8340,1.12
8360,0.98
8380,0.94
8400,1.01
8420,0.99
8440,1.03
8460,0.95
8480,0.92
8500,0.95
8520,1.0
8540,0.95
8560,1.0
8580,0.87
8600,0.92
8620,0.97
8640,0.96
8660,0.99
8680,0.91
8700,0.89
8720,0.96
8740,0.91
8760,0.98
8780,0.91
8800,1.01
8820,0.96
8840,0.98
8860,1.13
8880,0.93
8900,0.92
8920,1.06
8940,0.94
8960,1.07
8980,0.95
9000,0.99
9020,0.92
9040,0.91
9060,1.01
9080,0.87
9100,1.02
9120,0.94
9140,1.1
9160,0.93
9180,0.92
9200,0.94
9220,0.92
9240,1.15
9260,1.14
9280,0.9
9300,0.95
9320,0.94
9340,1.15
9360,1.01
9380,0.94
9400,0.94
9420,0.98
9440,0.95
9460,0.92
9480,0.97
9500,0.94
9520,0.88
9540,1.01
9560,0.91
9580,0.96
9600,1.14
9620,0.9
9640,1.01
9660,0.91
9680,0.88
9700,0.87
9720,1.11
9740,1.07
9760,0.97
9780,0.92
9800,0.9
9820,0.96
9840,1.0
9860,0.94
9880,0.91
9900,1.13
9920,0.89
9940,0.91
9960,1.11
9980,0.92


==> scripts/csv/cifar10_ipc50.csv <==
Iteration,Inner Loss
0,1.56
20,1.18
40,1.25
60,1.2
80,1.11
100,0.97
120,0.99
140,0.99
160,1.13
180,1.09
200,1.48
220,1.03
240,1.1
260,0.93
280,0.94
300,0.9
320,1.0
340,1.19
360,0.85
380,1.01
400,1.25
420,0.89
440,0.94
460,0.86
480,1.19
500,0.93
520,1.0
540,0.94
560,1.06
580,0.89
600,0.88
620,1.24
640,0.86
660,0.86
680,0.82
700,0.91
720,0.96
740,0.98
760,0.86
780,0.9
800,1.04
820,0.83
840,0.95
860,0.85
880,0.92
900,1.17
920,0.93
940,0.85
960,0.81
980,0.85
1000,0.85
1020,0.89
1040,0.96
1060,0.95
1080,1.09
1100,1.11
1120,0.81
1140,0.86
1160,1.1
1180,0.98
1200,0.99
1220,0.84
1240,0.97
1260,0.93
1280,0.84
1300,0.85
1320,0.91
1340,0.99
1360,0.82
1380,0.79
1400,0.82
1420,0.9
1440,0.84
1460,0.83
1480,0.88
1500,0.83
1520,0.86
1540,0.91
1560,0.81
1580,1.02
1600,0.95
1620,0.79
1640,0.84
1660,0.83
1680,0.88
1700,0.96
1720,0.96
1740,0.9
1760,0.76
1780,0.87
1800,0.85
1820,0.82
1840,0.79
1860,0.77
1880,0.81
1900,0.8
1920,0.82
1940,0.81
1960,0.77
1980,0.83
2000,0.96
2020,0.88
2040,0.82
2060,0.81
2080,0.96
2100,0.85
2120,0.83
2140,0.95
2160,0.85
2180,0.85
2200,0.87
2220,0.86
2240,0.94
2260,0.87
2280,0.83
2300,0.91
2320,0.81
2340,0.9
2360,0.82
2380,0.84
2400,0.95
2420,0.82
2440,0.83
2460,0.77
2480,0.98
2500,0.9
2520,0.92
2540,0.95
2560,0.76
2580,0.87
2600,0.83
2620,0.96
2640,0.8
2660,0.95
2680,0.86
2700,0.81
2720,0.8
2740,0.82
2760,0.79
2780,0.82
2800,0.82
2820,0.78
2840,0.85
2860,0.78
2880,0.86
2900,0.88
2920,0.99
2940,0.83
2960,0.93
2980,0.79
3000,1.03
3020,0.89
3040,0.86
3060,0.75
3080,0.85
3100,0.86
3120,0.81
3140,0.91
3160,0.76
3180,0.81
3200,0.75
3220,0.85
3240,0.81
3260,0.79
3280,0.76
3300,0.87
3320,0.79
3340,0.95
3360,0.88
3380,0.8
3400,0.9
3420,0.9
3440,0.93
3460,0.86
3480,0.77
3500,0.8
3520,0.78
3540,0.76
3560,0.84
3580,0.83
3600,0.9
3620,0.98
3640,0.72
3660,0.81
3680,0.9
3700,0.77
3720,0.81
3740,0.82
3760,0.81
3780,0.77
3800,0.87
3820,0.83
3840,0.77
3860,0.81
3880,0.84
3900,0.76
3920,0.82
3940,0.85
3960,0.9
3980,0.73
4000,0.79
4020,0.8
4040,0.85
4060,0.89
4080,0.77
4100,0.85
4120,0.85
4140,0.79
4160,0.87
4180,0.76
4200,0.81
4220,0.86
4240,0.87
4260,0.77
4280,0.82
4300,0.83
4320,0.82
4340,0.81
4360,0.8
4380,0.86
4400,0.78
4420,0.92
4440,0.84
4460,0.86
4480,0.76
4500,0.8
4520,0.85
4540,0.8
4560,0.8
4580,0.77
4600,0.8
4620,0.79
4640,0.79
4660,0.81
4680,0.87
4700,0.94
4720,0.86
4740,0.79
4760,0.86
4780,0.79
4800,0.9
4820,0.79
4840,0.81
4860,0.82
4880,0.82
4900,0.88
4920,0.82
4940,0.79
4960,0.85
4980,0.87
5000,0.73
5020,0.83
5040,0.81
5060,0.77
5080,0.81
5100,0.81
5120,0.82
5140,0.95
5160,0.79
5180,0.74
5200,0.86
5220,0.84
5240,0.77
5260,0.8
5280,0.79
5300,0.81
5320,0.97
5340,0.95
5360,0.85
5380,0.89
5400,0.75
5420,0.82
5440,0.74
5460,0.78
5480,0.75
5500,0.81
5520,0.83
5540,0.83
5560,0.79
5580,0.77
5600,0.8
5620,0.79
5640,0.83
5660,0.76
5680,0.76
5700,0.83
5720,0.84
5740,0.78
5760,0.81
5780,0.79
5800,0.85
5820,0.88
5840,0.85
5860,0.83
5880,0.99
5900,0.91
5920,0.86
5940,0.84
5960,0.92
5980,0.82
6000,0.72
6020,0.79
6040,0.8
6060,0.81
6080,0.81
6100,0.83
6120,0.78
6140,0.81
6160,0.81
6180,0.95
6200,0.82
6220,0.88
6240,0.82
6260,0.82
6280,0.79
6300,0.86
6320,0.89
6340,0.8
6360,0.83
6380,0.8
6400,0.81
6420,0.86
6440,0.86
6460,0.83
6480,0.84
6500,0.92
6520,0.88
6540,0.76
6560,0.84
6580,0.83
6600,0.77
6620,0.85
6640,0.9
6660,0.75
6680,0.78
6700,0.83
6720,0.93
6740,0.87
6760,0.88
6780,0.8
6800,0.84
6820,0.77
6840,0.87
6860,0.84
6880,0.93
6900,0.79
6920,0.78
6940,0.79
6960,0.74
6980,0.87
7000,0.9
7020,0.78
7040,0.79
7060,0.9
7080,0.81
7100,0.82
7120,0.76
7140,0.86
7160,0.79
7180,0.83
7200,0.74
7220,0.81
7240,0.84
7260,0.77
7280,0.84
7300,0.79
7320,0.89
7340,0.78
7360,0.86
7380,0.81
7400,0.74
7420,0.77
7440,0.86
7460,0.79
7480,0.89
7500,0.77
7520,0.77
7540,0.8
7560,0.81
7580,0.8
7600,0.91
7620,0.8
7640,0.8
7660,0.76
7680,0.8
7700,0.92
7720,0.83
7740,0.76
7760,0.79
7780,0.83
7800,0.77
7820,0.76
7840,0.86
7860,0.79
7880,0.81
7900,0.84
7920,0.73
7940,0.9
7960,0.76
7980,0.73
8000,0.77
8020,0.87
8040,0.85
8060,0.87
8080,0.86
8100,0.9
8120,0.81
8140,0.82
8160,0.79
8180,0.78
8200,0.78
8220,0.72
8240,0.84
8260,0.85
8280,0.91
8300,0.84
8320,0.84
8340,0.87
8360,0.87
8380,0.83
8400,0.78
8420,0.77
8440,0.97
8460,0.74
8480,0.92
8500,0.81
8520,0.8
8540,0.83
8560,0.8
8580,0.83
8600,0.78
8620,0.84
8640,0.8
8660,0.82
8680,0.76
8700,0.83
8720,0.75
8740,0.75
8760,0.73
8780,0.89
8800,0.81
8820,0.78
8840,0.87
8860,0.77
8880,0.78
8900,0.83
8920,0.87
8940,0.81
8960,0.84
8980,0.8
9000,0.78
9020,0.79
9040,0.81
9060,0.93
9080,0.81
9100,0.78
9120,0.8
9140,0.8
9160,0.74
9180,0.84
9200,0.8
9220,0.87
9240,0.85
9260,0.89
9280,0.83
9300,0.92
9320,0.77
9340,0.83
9360,0.82
9380,0.83
9400,0.85
9420,0.85
9440,0.79
9460,0.84
9480,0.82
9500,0.85
9520,0.89
9540,0.93
9560,0.76
9580,0.83
9600,0.84
9620,0.94
9640,0.81
9660,0.76
9680,0.9
9700,0.85
9720,0.76
9740,0.84
9760,0.85
9780,0.74
9800,0.75
9820,0.79
9840,0.83
9860,0.8
9880,0.82
9900,0.95
9920,0.79
9940,0.82
9960,0.81
9980,0.77


==> scripts/n_freq.csv <==
dataset,ipc,val_acc,num_freqs
CIFAR-10,10,61.6,16
CIFAR-10,10,63.2,32
CIFAR-10,10,64.3,64
CIFAR-10,10,65.1,128
CIFAR-10,10,65.3,256
CIFAR-10,10,65.6,512
CIFAR-10,10,66.9,1024
CIFAR-10,10,67.2,2048
CIFAR-10,10,67.21,4096

==> scripts/samplenet.csv <==
,CIFAR-10,CIFAR-100,CIFAR-100
IPC,50,10,50
NCFM w/o $\psi$,74.2,45.9,53.7
NCFM,77.4,48.7,54.4
NCFM + Finetune,75.77,46.73,53.8
NCFM + Soft Label,76.6,47.8,50.8
